Quantum k-means algorithm based on Trusted server in Quantum Cloud Computing

We propose a quantum k-means algorithm based on quantum cloud computing that effectively solves the problem that the client can not afford to execute the same quantum subroutine repeatedly in the face of large training samples. In the quantum k-means algorithm, the core subroutine is the Quantum minimization algorithm (GroverOptim), the client needs to repeat several Grover searches to find the minimum value in each iteration to find a new clustering center, so we use quantum homomorphic encryption scheme (QHE) to encrypt the data and upload it to the cloud for computing. After calculation, the server returns the calculation result to the client. The client uses the key to decrypt to get the plaintext result. It reduces the computing pressure for the client to repeat the same operation. In addition, when executing in the cloud, the key update of T-gate in the server is inevitable and complex. Therefore, this paper also proposes a T-gate update scheme based on trusted server in quantum ciphertext environment. In this scheme, the server is divided into trusted server and semi-trusted server. The semi-trusted server completes the calculation operation, and when the T-gate is executed in the circuit, the trusted server assists the semi-trusted server to calculate the T-gate, and then randomly generates a key and uploads it to the semi-trusted server. The trusted server assists the client to complete the key update operation, which once again reduces the pressure on the client and improves the efficiency of the quantum homomorphic encryption scheme. And on the basis of this scheme, the experiment is given by using IBM Qiskit to give the subroutine of quantum k-means. The experimental results show that the scheme can realize the corresponding computing function on the premise of ensuring security.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


